CARLA Drone: Monocular 3D Object Detection from a Different Perspective

Existing techniques for monocular 3D detection have a serious restriction. They tend to perform well only on a limited set of benchmarks, faring well either on ego-centric car views or on traffic camera views, but rarely on both. To encourage progress, this work advocates for an extended evaluation of 3D detection frameworks across different camera perspectives. We make two key contributions. First, we introduce the CARLA Drone dataset, CDrone. Simulating drone views, it substantially expands the diversity of camera perspectives in existing benchmarks. Despite its synthetic nature, CDrone represents a real-world challenge. To show this, we confirm that previous techniques struggle to perform well both on CDrone and a real-world 3D drone dataset. Second, we develop an effective data augmentation pipeline called GroundMix. Its distinguishing element is the use of the ground for creating 3D-consistent augmentation of a training image. GroundMix significantly boosts the detection accuracy of a lightweight one-stage detector. In our expanded evaluation, we achieve the average precision on par with or substantially higher than the previous state of the art across all tested datasets.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt                  this file

  llncs.cls                   the LaTeX2e document class

  main-paperID.tex/pdf        a sample submission for GCPR 2023
  summary_of_changes.tex/pdf  a sample summary of changes for a GCPR 2023 Fast Review Track submission
  fig1.eps                    a figure used in the sample paper

  llncsdoc.pdf                the documentation of the class (PDF version)

  splncs04.bst                current LNCS BibTeX style with alphabetic sorting

  egbib.bib                   a sample bibliography file for a GCPR 2023 submision

